Black-Box Policy Search with Probabilistic Programs

In this work, we explore how probabilistic programs can be used to represent policies in sequential decision problems. In this formulation, a probabilistic program is a black-box stochastic simulator for both the problem domain and the agent. We relate classic policy gradient techniques to recently introduced black-box variational methods which generalize to probabilistic program inference. We present case studies in the Canadian traveler problem, Rock Sample, and a benchmark for optimal diagnosis inspired by Guess Who. Each study illustrates how programs can efficiently represent policies using moderate numbers of parameters.

==> src/guess_who/entities.csv <==
id,beard,ear-rings,eye-color,gender,glasses,hair-color,hair-length,hair-type,hat,moustache,mouth-size,nose-size,red-cheeks
alex,false,false,brown,male,false,black,short,straight,false,true,large,small,false
alfred,false,false,blue,male,false,ginger,long,straight,false,true,small,small,false
anita,false,false,blue,female,false,blonde,long,straight,false,false,small,small,true
anne,false,true,brown,female,false,black,short,curly,false,false,small,large,false
bernard,false,false,brown,male,false,brown,short,straight,true,false,small,large,false
bill,true,false,brown,male,false,ginger,bald,straight,false,false,small,small,true
charles,false,false,brown,male,false,blonde,short,straight,false,true,large,small,false
claire,false,false,brown,female,true,ginger,short,straight,true,false,small,small,false
david,true,false,brown,male,false,blonde,short,straight,false,false,large,small,false
eric,false,false,brown,male,false,blonde,short,straight,true,false,large,small,false
frans,false,false,brown,male,false,ginger,short,curly,false,false,small,small,false
george,false,false,brown,male,false,white,short,straight,true,false,large,small,false
herman,false,false,brown,male,false,ginger,bald,curly,false,false,small,large,false
joe,false,false,brown,male,true,blonde,short,curly,false,false,small,small,false
maria,false,true,brown,female,false,brown,long,straight,true,false,small,small,false
max,false,false,brown,male,false,black,short,curly,false,true,large,large,false
paul,false,false,brown,male,true,white,short,straight,false,false,small,small,false
peter,false,false,blue,male,false,white,short,straight,false,false,large,large,false
philip,true,false,brown,male,false,black,short,curly,false,false,large,small,true
richard,true,false,brown,male,false,brown,bald,straight,false,true,small,small,false
robert,false,false,blue,male,false,brown,short,straight,false,false,small,large,true
sam,false,false,brown,male,true,white,bald,straight,false,false,small,small,false
susan,false,false,brown,female,false,white,long,straight,false,false,large,small,true
tom,false,false,blue,male,true,black,bald,straight,false,false,small,small,false
